Real-time Visual Object Tracking with Natural Language Description

In recent years, deep-learning-based visual object trackers have been studied thoroughly, but handling occlusions and/or rapid motion of the target remains challenging. In this work, we argue that conditioning on the natural language (NL) description of a target provides information for longer-term invariance, and thus helps cope with typical tracking challenges. However, deriving a formulation to combine the strengths of appearance-based tracking with the language modality is not straightforward. We propose a novel deep tracking-by-detection formulation that can take advantage of NL descriptions. Regions that are related to the given NL description are generated by a proposal network during the detection phase of the tracker. Our LSTM based tracker then predicts the update of the target from regions proposed by the NL based detection phase. In benchmarks, our method is competitive with state of the art trackers, while it outperforms all other trackers on targets with unambiguous and precise language annotations. It also beats the state-of-the-art NL tracker when initializing without a bounding box. Our method runs at over 30 fps on a single GPU.

==> data/overlap-time.txt <==
FRAME ECO MEEM  SiamFC  VITAL Ours  ROLO
0 1 1 0.99  1 1 0
20  0.72  0.74  0.77  0.85  0.91  0
40  0.77  0.59  0.6 0.62  0.89  0.15
60  0.69  0.49  0.58  0.7 0.92  0.35
80  0.62  0.46  0.55  0.55  0.85  0.31
100 0.45  0.48  0.42  0.57  0.66  0.33
120 0.28  0.32  0.58  0.49  0.84  0
140 0.28  0.28  0.55  0.35  0.45  0
160 0.56  0.36  0.52  0.58  0.86  0
180 0.46  0.35  0.43  0.6 0.83  0.01
200 0.36  0.35  0.59  0.6 0.73  0
220 0.58  0.35  0.45  0.67  0.92  0
240 0.7 0.67  0.58  0.8 0.82  0.24
260 0.63  0.16  0.65  0.65  0.91  0
280 0.71  0.64  0.64  0.89  0.94  0.42
300 0.59  0.65  0.64  0.7 0.9 0
320 0.53  0.6 0.75  0.81  0.96  0.14
340 0.55  0.52  0.5 0.51  0.55  0.28
360 0.35  0.34  0 0.43  0.54  0.41
380 0.08  0.06  0.09  0.09  0 0.15
400 0.33  0.23  0 0.37  0.56  0
420 0.14  0.07  0 0.1 0 0
440 0.18  0.01  0 0.33  0.76  0.18
460 0 0.19  0 0.19  0.8 0
480 0.23  0.28  0 0.72  0.89  0.35
500 0 0.04  0 0.08  0 0
520 0.51  0.25  0 0.36  0.79  0
540 0.44  0.25  0 0.53  0.67  0.5
560 0.59  0.21  0 0.56  0.82  0.38
580 0.62  0.25  0 0.51  0.74  0.15
600 0.47  0.25  0 0.55  0.74  0.34
620 0.38  0.01  0 0.31  0.16  0
640 0.72  0.43  0 0.74  0.92  0.35
660 0 0.03  0 0.06  0 0
680 0 0 0 0 0 0
700 0 0 0 0 0 0
720 0.23  0 0 0.33  0.31  0
740 0.07  0 0 0.16  0.68  0
760 0.15  0 0 0.4 0.37  0.01
780 0.13  0 0 0.14  0.55  0.08
800 0.54  0 0 0.53  0.86  0.28
820 0.38  0 0 0.58  0.74  0.43
840 0.43  0 0 0.46  0.64  0
860 0.61  0 0 0.77  0.89  0.26
880 0.55  0 0 0.7 0.71  0.31
900 0.52  0 0 0.65  0.84  0.27
920 0.55  0 0 0.57  0.78  0.36
940 0.76  0 0 0.82  0.95  0.21
960 0.6 0 0 0.76  0.96  0.47
980 0.46  0 0 0.62  0.88  0.52
1000  0.6 0 0 0.7 0.86  0.12
1020  0.26  0 0 0.41  0.5 0.22
1040  0.33  0 0 0.51  0.39  0.08
1060  0.35  0 0 0.54  0.78  0.02
1080  0.39  0.71  0 0.66  0.93  0.28
1100  0.25  0.26  0.02  0.75  0.87  0
1120  0.33  0.38  0.03  0.65  0.85  0
1140  0.35  0.28  0.02  0.69  0.9 0
1160  0.51  0.83  0.02  0.83  0.87  0
1180  0.42  0.59  0.04  0.67  0.85  0
1200  0.27  0.36  0.13  0.35  0.67  0
1220  0.31  0.34  0.17  0.45  0.77  0
1240  0.33  0.34  0.25  0.5 0.79  0.24
1260  0.4 0.34  0.24  0.47  0.83  0
1280  0.41  0.3 0.22  0.39  0.82  0
1300  0.17  0.25  0.13  0.28  0.6 0
1320  0.33  0.34  0.19  0.22  0.66  0
1340  0.54  0.75  0.1 0.76  0.8 0

